Activity of comet 7P/Pons-Winnecke during the 2021 apparition

Comet 7P/Pons-Winnecke was observed from the Calar Alto Observatory (Spain) for four months during the 2021 inbound apparition. Broad-band visible images were taken between 1.71 and 1.25 AU pre-perihelion, while long-slit spectrophotometric data were taken at $\sim$ 1.25 AU pre-perihelion. This dataset has been complemented with three $r$-Sloan images observed from Zwicky Transient Facility (ZTF) to model the physical properties and loss rate of the dust with a forward Monte Carlo dust tail code. The model fits the observed isophotes well for most observations. The peak dust production rate was measured at 83 kg s$^{-1}$, 15 days after perihelion. The particle terminal speed ranges from 3 m s$^{-1}$ for 0.1 m particles to 23 m s$^{-1}$ for 5 $\mu$m particles. Regarding the gas production from spectra, CN and C$_2$ show asymmetric emission between the sunward and antisunward directions beyond the data uncertainties and error propagation, while a clear asymmetry for C$_3$ cannot be definitively claimed. Average production rates for CN, C$_2$, and C$_3$ near 2021 perihelion are 1.15 $\times 10^{24}$, 2.32$\times 10^{24}$, and 1.69$\times 10^{23}$ s$^{-1}$, respectively. The dust-to-gas mass ratio value is estimated to be around 2, suggesting a dust-rich composition. Based on the gas composition and the $Af\rho$ value, we classify 7P/Pons-Winnecke as having a typical composition for Jupiter Family comets, with some C$_3$ depletion. Given the limited previous knowledge, our work contributes to expanding the understanding of the activity and characteristics of 7P/Pons-Winnecke.

==> newtx/doc/MANIFEST-newtx.txt <==
This package contains extensions of the GUST TeXGyreTermes fonts, adding a full set of superior figures and lowercase letters in each style, and providing a variant form of small caps in each style that are on the order of 10% taller. The newly generated type1 fonts are:

ntxtmb.pfb
ntxtmbi.pfb
ntxtmr.pfb
ntxtmri.pfb
ntxsups-Bold.pfb
ntxsups-BoldItalic.pfb
ntxsups-Regular.pfb
ntxsups-Italic.pfb

from which a number of the newtxtext font metrics, version 1.4, were derived. 

